GigaPose: Fast and Robust Novel Object Pose Estimation via One Correspondence

We present GigaPose, a fast, robust, and accurate method for CAD-based novel object pose estimation in RGB images. GigaPose first leverages discriminative "templates", rendered images of the CAD models, to recover the out-of-plane rotation and then uses patch correspondences to estimate the four remaining parameters. Our approach samples templates in only a two-degrees-of-freedom space instead of the usual three and matches the input image to the templates using fast nearest-neighbor search in feature space, results in a speedup factor of 35x compared to the state of the art. Moreover, GigaPose is significantly more robust to segmentation errors. Our extensive evaluation on the seven core datasets of the BOP challenge demonstrates that it achieves state-of-the-art accuracy and can be seamlessly integrated with existing refinement methods. Additionally, we show the potential of GigaPose with 3D models predicted by recent work on 3D reconstruction from a single image, relaxing the need for CAD models and making 6D pose object estimation much more convenient. Our source code and trained models are publicly available at https://github.com/nv-nguyen/gigaPose

==> tikz/data/lmo_megapose.txt <==
x y
0.1 0.07716049382716049
0.2 0.076103500761035
0.30000000000000004 0.30713245997088784
0.4 0.7930555555555555
0.5 2.2138364779874213
0.6000000000000001 4.586458333333334
0.7000000000000001 10.46351931330472
0.8 16.91991869918699
0.9 23.613805491403642
1.0 24.23091928797854

==> tikz/data/lmo_ours.txt <==
x y
0.1 0.07092198581560284
0.2 0.07092198581560284
0.30000000000000004 0.7301587301587301
0.4 1.8046709129511678
0.5 4.027322404371584
0.6000000000000001 7.987603305785125
0.7000000000000001 15.944444444444446
0.8 24.806140350877193
0.9 30.94369902657196
1.0 31.67541229385307


==> tikz/data/tless_megapose.txt <==
x y
0.1 0.9741763134461264
0.2 0.9651826484018263
0.30000000000000004 0.9742738589211619
0.4 1.0353817504655494
0.5 1.0994602929838089
0.6000000000000001 1.4324009324009324
0.7000000000000001 2.309463986599665
0.8 4.77760524499655
0.9 16.25152346130408
1.0 19.940522187097528


==> tikz/data/tless_ours.txt <==
x y
0.1 25.333443672073265
0.2 28.79732951835956
0.30000000000000004 29.60472462573822
0.4 29.847480360222267
0.5 29.84988267259479
0.6000000000000001 29.784589186888038
0.7000000000000001 29.72704699612403
0.8 29.727580372250422
0.9 29.716856918523888
1.0 29.716908212560384


==> tikz/data/ycbv_megapose.txt <==
x y
0.1 0.0
0.2 0.0
0.30000000000000004 0.0
0.4 0.09641873278236915
0.5 0.356762513312034
0.6000000000000001 1.1653878942881502
0.7000000000000001 4.469582704876821
0.8 11.613101000322684
0.9 23.432481280660987
1.0 28.81218442181939


==> tikz/data/ycbv_ours.txt <==
x y
0.1 27.419478344101456
0.2 28.542812614594794
0.30000000000000004 29.204498448810757
0.4 29.480003367853836
0.5 29.566014056224898
0.6000000000000001 29.562499999999996
0.7000000000000001 29.584728120576237
0.8 29.591677070328753
0.9 29.591677070328753
1.0 29.591677070328753

